Solving Large Top-K Graph Eigenproblems with a Memory and Compute-optimized FPGA Design

Large-scale eigenvalue computations on sparse matrices are a key component of graph analytics techniques based on spectral methods. In such applications, an exhaustive computation of all eigenvalues and eigenvectors is impractical and unnecessary, as spectral methods can retrieve the relevant properties of enormous graphs using just the eigenvectors associated with the Top-K largest eigenvalues. In this work, we propose a hardware-optimized algorithm to approximate a solution to the Top-K eigenproblem on sparse matrices representing large graph topologies. We prototype our algorithm through a custom FPGA hardware design that exploits HBM, Systolic Architectures, and mixed-precision arithmetic. We achieve a speedup of 6.22x compared to the highly optimized ARPACK library running on an 80-thread CPU, while keeping high accuracy and 49x better power efficiency.

==> notes.txt <==
Note a caso prese da meeting e slack

Secondo me, nell'introduzione  avrebbe senso trovare una killer-application reale per questo caso di studio, fare vedere con lo stato dell'arte sta cosa va lenta da morire e poi fare vedere che @Francesco Sgherzi la fa meglio ed è anche più bello. Tipo io la metterei giù come:
1. intro veloce graph analytics (magari stressando sparse computation) e cosa sono gil autocosi
2. le proprietà strafighe/essenziali che puoi trovare con gli autocosi
3, quanto scala male calcolare gli autocosi per grafi grandi
4. esempio numerico su killer-application per fare capire chiaramente che gli autocosi sono essenziali ma è un casino calcolarli e non va bene
5. come risolviamo sto bordello
6. perchè FPGA rispetto altre architetture

ci sono tanti paper recenti che fanno spectral robe e sono stati pubblicati a conferenze top di ML (da quanto mi ha fatto vedere fra), quindi non è difficile giustificare "c'è tanto interesse in sta roba per machine learning", e volendo possiamo infilarci no problem nelle track più ML o strampalate

Nel senso che SpMV è un problema che è fuori da un po' e il lettore è facile che abbia idea di cosa si parli e di che numeri. In questo caso magari no. Siamo parlando di 20 ms di computazione, 20 minuti? Qual'è la complessità?

Sunto della contribution:
abbiamo recommender system che fanno cose fighe, i metodi spettrali stanno tornado mega di moda, e con loro la necessità di calcolare autovettori su matrici sparse che rappresentano dataset supergiganti. I metodi esistenti fanno cagare, e non riescono a scalare. Indovina che? Arriva fra!

poi a seconda dei risultati che abbiamo mettiamo più enfasi sul "facciamo tutto in fretta" oppure "facciamo computazioni overnight con buone performance e migliore power efficiency"

io citerei questi due paper:
systolic array -> http://www.eecs.harvard.edu/~htk/publication/1982-kung-why-systolic-architecture.pdf
TPU che usa systolic array -> https://arxiv.org/abs/1704.04760
possiamo mettere una frase di contesto per giustificare l'uso di systolic array tipo "systolic arrays have been a major building block of high performance domain specific architectures since their inception to more recent results in deep learning, genomic, whatever"

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

La mia domanda principale è: quanto vogliamo stressare la parte di FPGA (dato che FPGA è anche nel titolo)? Cioè, stiamo proponendo un design FPGA (that overcomes FPGA inefficiencies) o stiamo proponendo un'architettura custom (that happens to be validated on FPGA before going down to silicon) o secondo voi non cambia una fava?

Alberto Parravicini  23 minutes ago
ecco, questo è interessante come punto. La domanda è se abbiamo delle caratteristiche nel nostro design che possono scalare molto meglio di ciò che la nostra fpga ci consente. Per esempio il discorso dei banchi hbm. D'altro canto, la FPGA ci consente in linea di principio di fare cose carine, tipo riconfigurazione parziale delle slr per passare a diverse versioni dell'implementazione, ma non so se sia davvero un punto di forza su cui insistere.

Alberto Parravicini  21 minutes ago
un taglio interessante è dire che le architetture tradizionali sucano per questo tipo di calcolo (e bisogna trovare un appiglio per giustificare bene questa cosa), e che un design hardware custom, implementato su FPGA, è molto meglio

Alberto Parravicini  19 minutes ago
non mi pare che facciamo nulla che "overcomes FPGA inefficiencies", ma semmai sfruttiamo i punti di forza di un FPGA accelerator board che propone diversi tipi di memoria (DDR e HBM) (da giustificare), diverse regioni riconfigurabili su cui mappare le 2 parti del nostro algoritmo, mixed precision ottimizzata, e alta power efficiency per computazioni da data-center

Alberto Parravicini  11 minutes ago
rispetto al paper di topk spmv, qui abbiamo un discorso un po' più ampio che possiamo fare: da un lato abbiamo lancsoz che è bound dalla spmv, quindi si applicano i discorsi sulla necessità di avere high peak bandwidth (che la cpu non ha) e controllo preciso sugli accessi in memoria senza passare da cache tradizionali. Dall'altro, abbiamo jacobi, che è una computazione complessa su input di dimensione ridotta, e si presta bene ad essere effettuata con array sistolici. Anche qui, una cpu non ti garantisce che ci stia tutto in cache nel modo in cui ti aspetti (e comunque hai gli overhead di cache lookup), e una gpu non funziona perchè il mega parallelismo che offre è eccessivo rispetto alla dimensione dell'input e non è abbastanza fine-grained

Marco Siracusa  9 minutes ago
L'altra domanda è: avete percezione di quale sia il bottleneck dell'algoritmo?

Alberto Parravicini  7 minutes ago
io proporrei di segare nella intro la frase dangling di "Indeed,  the  computation  of  Top-K  sparse  eigendecompsition" e introdurre subito il nostro algoritmo, perchè cosi possiamo dire che abbiamo una computazione memory intensive con jacobi e una compute intensive a dimensione ridotta che si mappa su systolic array. E da qui ti attacchi alla necessità di avere blablabla (il secondo messaggio praticamente). E chiudi con il primo messaggio (quello su sfruttare i punti di forza dell'fpga)

Alberto Parravicini  5 minutes ago
come bottleneck per tempo d'esecuzione, sicuramente spmv (quindi ci si riconduce al discorso di peak bandwidth). Però jacobi è veloce perchè è fatto su systolic array che usano un sacco di risorse! se lo facessi in modo sequenziale su cpu (quindi con un numero molto limitato di dsp per tangenti e seni e coseni) le performance sicuramente sucano di più. E su GPU non ha senso, perchè non riesci a sfruttare bene tutti gli SM siccome la dimensione dell'input è bassa

Okk quindi SpMV è la parte più intensive che non possiamo parallelizzare ulteriormente perchè non abbiamo risorse (LUT), giusto?

Alberto Parravicini  2 minutes ago
ni, in parte è per il problema della banda di hbm. Però anche se non ci fosse, non potremmo avere molte più repliche di cosi secondo me, magari 6 o 7, perchè poi c'è il resto della logica di lancsoz

Alberto Parravicini  1 minute ago
da questo punto di vista, il memory subsystem del vettore denso consente di sfruttare dei banchi di hbm che altrimenti sarebbero sprecati e di essere flessibili sul tradeoff tra gestire vettori più grandi (partizionati sui banchi) e più repliche del core spmv (che da più performance)

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

==> todo.txt <==
#########
# Paper #
#########

* Abstract: mettere valori reali di speedup
* Intro: mettere valori reali di speedup
* Results: mettere valori reali di speedup
* Conclusion: mettere valori reali di speedup

* SOA (Forse): giustifica meglio perchè gpu e cpu sucano?
* Figura Jacobi: aggiornare label per row swap
* Architettura, Jacobi: "TALK ABOUT HALF FP"

* TABLE 2: inserire valori. Se abbiamo più Jacobi fare colonna K

* Cerca di mettere le 3 matrici dei processori insieme con minipage o simili

###################
# Implementazione #
###################

* Fixa loading matrice COO, inserisci 0 nelle righe vuote della matrice
* Python: usa matrici float32, capisci se si puà calcolare solo la parte reale



